The population of merging compact binaries inferred using gravitational waves through GWTC-3

We report on the population properties of compact binary mergers inferred from gravitational-wave observations of these systems during the first three LIGO-Virgo observing runs. The Gravitational-Wave Transient Catalog 3 contains signals consistent with three classes of binary mergers: binary black hole, binary neutron star, and neutron star-black hole mergers. We infer the binary neutron star merger rate to be between 10 and 1700 Gpc$^{-3} yr$^{-1}$ and the neutron star-black hole merger rate to be between 7.8 and 140 Gpc$^{-3} yr$^{-1}$, assuming a constant rate density in the comoving frame and taking the union of 90% credible intervals for methods used in this work. We infer the binary black hole merger rate, allowing for evolution with redshift, to be between 17.9 and 44 Gpc$^{-3}$ yr$^{-1}$ at a fiducial redshift (z=0.2). The rate of binary black hole mergers is observed to increase with redshift at a rate proportional to $(1+z)^\kappa$ with $\kappa=2.9^{+1.7}_{-1.8}$ for $z\lesssim1$. Using both binary neutron star and neutron star-black hole binaries, we obtain a broad, relatively flat neutron star mass distribution extending from $1.2^{+0.1}_{-0.2}$ to $2.0^{+0.3}_{-0.3}\,M_\odot$. We confidently determine that the merger rate as a function of mass sharply declines after the expected maximum neutron star mass, but cannot yet confirm or rule out the existence of a lower mass gap between neutron stars and black holes. We also find the binary black hole mass distribution has localized over- and underdensities relative to a power-law distribution, with peaks emerging at chirp masses of $8.3^{+0.3}_{-0.5}$ and $27.9^{+1.9}_{-1.8}\,M_\odot$. While we continue to find that the mass distribution of a binary's more massive component strongly decreases as a function of primary mass, we observe no evidence of a strongly suppressed merger rate above approximately $60\,M_\odot$ [abridged]

==> authors_arxiv.txt <==
The LIGO Scientific Collaboration, the Virgo Collaboration, and the KAGRA Collaboration:
R. Abbott, T. D. Abbott, F. Acernese, K. Ackley, C. Adams, N. Adhikari, R. X. Adhikari, V. B. Adya, C. Affeldt,
D. Agarwal, M. Agathos, K. Agatsuma, N. Aggarwal, O. D. Aguiar, L. Aiello, A. Ain, P. Ajith, T. Akutsu, S. Albanesi,
A. Allocca, P. A. Altin, A. Amato, C. Anand, S. Anand, A. Ananyeva, S. B. Anderson, W. G. Anderson, M. Ando, T. Andrade,
N. Andres, T. Andri\'c, S. V. Angelova, S. Ansoldi, J. M. Antelis, S. Antier, 
F. Antonini, S. Appert, Koji Arai, Koya Arai, Y. Arai,
S. Araki, A. Araya, M. C. Araya, J. S. Areeda, M. Ar\`ene, N. Aritomi, N. Arnaud, S. M. Aronson, K. G. Arun, H. Asada,
Y. Asali, G. Ashton, Y. Aso, M. Assiduo, S. M. Aston, P. Astone, F. Aubin, C. Austin, S. Babak, F. Badaracco,
M. K. M. Bader, C. Badger, S. Bae, Y. Bae, A. M. Baer, S. Bagnasco, Y. Bai, L. Baiotti, J. Baird, R. Bajpai, M. Ball,
G. Ballardin, S. W. Ballmer, A. Balsamo, G. Baltus, S. Banagiri, D. Bankar, J. C. Barayoga, C. Barbieri, B. C. Barish,
D. Barker, P. Barneo, F. Barone, B. Barr, L. Barsotti, M. Barsuglia, D. Barta, J. Bartlett, M. A. Barton, I. Bartos,
R. Bassiri, A. Basti, M. Bawaj, J. C. Bayley, A. C. Baylor, M. Bazzan, B. B\'ecsy, V. M. Bedakihale, M. Bejger,
I. Belahcene, V. Benedetto, D. Beniwal, T. F. Bennett, J. D. Bentley, M. BenYaala, F. Bergamin, B. K. Berger,
S. Bernuzzi, C. P. L. Berry, D. Bersanetti, A. Bertolini, J. Betzwieser, D. Beveridge, R. Bhandare, U. Bhardwaj,
D. Bhattacharjee, S. Bhaumik, I. A. Bilenko, G. Billingsley, S. Bini, R. Birney, O. Birnholtz, S. Biscans, M. Bischi,
S. Biscoveanu, A. Bisht, B. Biswas, M. Bitossi, M.-A. Bizouard, J. K. Blackburn, C. D. Blair, D. G. Blair, R. M. Blair,
F. Bobba, N. Bode, M. Boer, G. Bogaert, M. Boldrini, L. D. Bonavena, F. Bondu, E. Bonilla, R. Bonnand, P. Booker,
B. A. Boom, R. Bork, V. Boschi, N. Bose, S. Bose, V. Bossilkov, V. Boudart, Y. Bouffanais, A. Bozzi, C. Bradaschia,
P. R. Brady, A. Bramley, A. Branch, M. Branchesi, J. E. Brau, M. Breschi, T. Briant, J. H. Briggs, A. Brillet,
M. Brinkmann, P. Brockill, A. F. Brooks, J. Brooks, D. D. Brown, S. Brunett, G. Bruno, R. Bruntz, J. Bryant, T. Bulik,
H. J. Bulten, A. Buonanno, R. Buscicchio, D. Buskulic, C. Buy, R. L. Byer, L. Cadonati, G. Cagnoli, C. Cahillane,
J. Calder\'on Bustillo, J. D. Callaghan, T. A. Callister, E. Calloni, J. Cameron, J. B. Camp, M. Canepa, S. Canevarolo,
M. Cannavacciuolo, K. C. Cannon, H. Cao, Z. Cao, E. Capocasa, E. Capote, G. Carapella, F. Carbognani, J. B. Carlin,
M. F. Carney, M. Carpinelli, G. Carrillo, G. Carullo, T. L. Carver, J. Casanueva Diaz, C. Casentini, G. Castaldi,
S. Caudill, M. Cavagli\`a, F. Cavalier, R. Cavalieri, M. Ceasar, G. Cella, P. Cerd\'a-Dur\'an, E. Cesarini, W. Chaibi,
K. Chakravarti, S. Chalathadka Subrahmanya, E. Champion, C.-H. Chan, C. Chan, C. L. Chan, K. Chan, M. Chan, K. Chandra,
P. Chanial, S. Chao, P. Charlton, E. A. Chase, E. Chassande-Mottin, C. Chatterjee, Debarati Chatterjee, Deep Chatterjee,
M. Chaturvedi, S. Chaty, K. Chatziioannou, C. Chen, H. Y. Chen, J. Chen, K. Chen, X. Chen, Y.-B. Chen, Y.-R. Chen,
Z. Chen, H. Cheng, C. K. Cheong, H. Y. Cheung, H. Y. Chia, F. Chiadini, C-Y. Chiang, G. Chiarini, R. Chierici,
A. Chincarini, M. L. Chiofalo, A. Chiummo, G. Cho, H. S. Cho, R. K. Choudhary, S. Choudhary, N. Christensen, H. Chu,
Q. Chu, Y-K. Chu, S. Chua, K. W. Chung, G. Ciani, P. Ciecielag, M. Cie\'slar, M. Cifaldi, A. A. Ciobanu, R. Ciolfi,
F. Cipriano, A. Cirone, F. Clara, E. N. Clark, J. A. Clark, L. Clarke, P. Clearwater, S. Clesse, F. Cleva, E. Coccia,
E. Codazzo, P.-F. Cohadon, D. E. Cohen, L. Cohen, M. Colleoni, C. G. Collette, A. Colombo, M. Colpi, C. M. Compton,
M. Constancio Jr., L. Conti, S. J. Cooper, P. Corban, T. R. Corbitt, I. Cordero-Carri\'on, S. Corezzi, K. R. Corley,
N. Cornish, D. Corre, A. Corsi, S. Cortese, C. A. Costa, R. Cotesta, M. W. Coughlin, J.-P. Coulon, S. T. Countryman,
B. Cousins, P. Couvares, D. M. Coward, M. J. Cowart, D. C. Coyne, R. Coyne, J. D. E. Creighton, T. D. Creighton,
A. W. Criswell, M. Croquette, S. G. Crowder, J. R. Cudell, T. J. Cullen, A. Cumming, R. Cummings, L. Cunningham,
E. Cuoco, M. Cury{\l}o, P. Dabadie, T. Dal Canton, S. Dall'Osso, G. D\'alya, A. Dana, L. M. DaneshgaranBajastani,
B. D'Angelo, S. Danilishin, S. D'Antonio, K. Danzmann, C. Darsow-Fromm, A. Dasgupta, L. E. H. Datrier, S. Datta,
V. Dattilo, I. Dave, M. Davier, G. S. Davies, D. Davis, M. C. Davis, E. J. Daw, R. Dean, D. DeBra, M. Deenadayalan,
J. Degallaix, M. De Laurentis, S. Del\'eglise, V. Del Favero, F. De Lillo, N. De Lillo, W. Del Pozzo, L. M. DeMarchi,
F. De Matteis, V. D'Emilio, N. Demos, T. Dent, A. Depasse, R. De Pietri, R. De Rosa, C. De Rossi, R. DeSalvo, R. De
Simone, S. Dhurandhar, M. C. D\'iaz, M. Diaz-Ortiz Jr., N. A. Didio, T. Dietrich, L. Di Fiore, C. Di Fronzo, C. Di
Giorgio, F. Di Giovanni, M. Di Giovanni, T. Di Girolamo, A. Di Lieto, B. Ding, S. Di Pace, I. Di Palma, F. Di Renzo,
A. K. Divakarla, A. Dmitriev, Z. Doctor, L. D'Onofrio, F. Donovan, K. L. Dooley, S. Doravari, I. Dorrington, M. Drago,
J. C. Driggers, Y. Drori, J.-G. Ducoin, P. Dupej, O. Durante, D. D'Urso, P.-A. Duverne, S. E. Dwyer, C. Eassa,
P. J. Easter, M. Ebersold, T. Eckhardt, G. Eddolls, B. Edelman, T. B. Edo, O. Edy, A. Effler, S. Eguchi, J. Eichholz,
S. S. Eikenberry, M. Eisenmann, R. A. Eisenstein, A. Ejlli, E. Engelby, Y. Enomoto, L. Errico, R. C. Essick,
H. Estell\'es, D. Estevez, Z. Etienne, T. Etzel, M. Evans, T. M. Evans, B. E. Ewing, V. Fafone, H. Fair, S. Fairhurst,
A. M. Farah, S. Farinon, B. Farr, W. M. Farr, N. W. Farrow, E. J. Fauchon-Jones, G. Favaro, M. Favata, M. Fays,
M. Fazio, J. Feicht, M. M. Fejer, E. Fenyvesi, D. L. Ferguson, A. Fernandez-Galiana, I. Ferrante, T. A. Ferreira,
F. Fidecaro, P. Figura, I. Fiori, M. Fishbach, R. P. Fisher, R. Fittipaldi, V. Fiumara, R. Flaminio, E. Floden, H. Fong,
J. A. Font, B. Fornal, P. W. F. Forsyth, A. Franke, S. Frasca, F. Frasconi, C. Frederick, J. P. Freed, Z. Frei,
A. Freise, R. Frey, P. Fritschel, V. V. Frolov, G. G. Fronz\'e, Y. Fujii, Y. Fujikawa, M. Fukunaga, M. Fukushima,
P. Fulda, M. Fyffe, H. A. Gabbard, B. U. Gadre, J. R. Gair, J. Gais, S. Galaudage, R. Gamba, D. Ganapathy, A. Ganguly,
D. Gao, S. G. Gaonkar, B. Garaventa, C. Garc\'ia-N\'u\~{n}ez, C. Garc\'ia-Quir\'{o}s, F. Garufi, B. Gateley, S. Gaudio,
V. Gayathri, G.-G. Ge, G. Gemme, A. Gennai, J. George, O. Gerberding, L. Gergely, P. Gewecke, S. Ghonge, Abhirup Ghosh,
Archisman Ghosh, Shaon Ghosh, Shrobana Ghosh, B. Giacomazzo, L. Giacoppo, J. A. Giaime, K. D. Giardina, D. R. Gibson,
C. Gier, M. Giesler, P. Giri, F. Gissi, J. Glanzer, A. E. Gleckl, P. Godwin, E. Goetz, R. Goetz, N. Gohlke,
J. Golomb,
B. Goncharov, G. Gonz\'alez, A. Gopakumar, M. Gosselin, R. Gouaty, D. W. Gould, B. Grace, A. Grado, M. Granata,
V. Granata, A. Grant, S. Gras, P. Grassia, C. Gray, R. Gray, G. Greco, A. C. Green, R. Green, A. M. Gretarsson,
E. M. Gretarsson, D. Griffith, W. Griffiths, H. L. Griggs, G. Grignani, A. Grimaldi, S. J. Grimm, H. Grote,
S. Grunewald, P. Gruning, D. Guerra, G. M. Guidi, A. R. Guimaraes, G. Guix\'e, H. K. Gulati, H.-K. Guo, Y. Guo, Anchal
Gupta, Anuradha Gupta, P. Gupta, E. K. Gustafson, R. Gustafson, F. Guzman, S. Ha, L. Haegel, A. Hagiwara, S. Haino,
O. Halim, E. D. Hall, E. Z. Hamilton, G. Hammond, W.-B. Han, M. Haney, J. Hanks, C. Hanna, M. D. Hannam, O. Hannuksela,
H. Hansen, T. J. Hansen, J. Hanson, T. Harder, T. Hardwick, K. Haris, J. Harms, G. M. Harry, I. W. Harry, D. Hartwig,
K. Hasegawa, B. Haskell, R. K. Hasskew, C.-J. Haster, K. Hattori, K. Haughian, H. Hayakawa, K. Hayama, F. J. Hayes,
J. Healy, A. Heidmann, A. Heidt, M. C. Heintze, J. Heinze, J. Heinzel, H. Heitmann, F. Hellman, P. Hello,
A. F. Helmling-Cornell, G. Hemming, M. Hendry, I. S. Heng, E. Hennes, J. Hennig, M. H. Hennig, A. G. Hernandez,
F. Hernandez Vivanco, M. Heurs, S. Hild, P. Hill, Y. Himemoto, A. S. Hines, Y. Hiranuma, N. Hirata, E. Hirose,
S. Hochheim, D. Hofman, J. N. Hohmann, D. G. Holcomb, N. A. Holland, I. J. Hollows, Z. J. Holmes, K. Holt, D. E. Holz,
Z. Hong, P. Hopkins, J. Hough, S. Hourihane, E. J. Howell, C. G. Hoy, D. Hoyland, A. Hreibi, B-H. Hsieh, Y. Hsu,
G-Z. Huang, H-Y. Huang, P. Huang, Y-C. Huang, Y.-J. Huang, Y. Huang, M. T. H\"ubner, A. D. Huddart, B. Hughey,
D. C. Y. Hui, V. Hui, S. Husa, S. H. Huttner, R. Huxford, T. Huynh-Dinh, S. Ide, B. Idzkowski, A. Iess, B. Ikenoue,
S. Imam, K. Inayoshi, C. Ingram, Y. Inoue, K. Ioka, M. Isi, K. Isleif, K. Ito, Y. Itoh, B. R. Iyer, K. Izumi,
V. JaberianHamedan, T. Jacqmin, S. J. Jadhav, S. P. Jadhav, A. L. James, A. Z. Jan, K. Jani, J. Janquart, K. Janssens,
N. N. Janthalur, P. Jaranowski, D. Jariwala, R. Jaume, A. C. Jenkins, K. Jenner, C. Jeon, M. Jeunon, W. Jia, H.-B. Jin,
G. R. Johns, A. W. Jones, D. I. Jones, J. D. Jones, P. Jones, R. Jones, R. J. G. Jonker, L. Ju, P. Jung, k. Jung,
J. Junker, V. Juste, K. Kaihotsu, T. Kajita, M. Kakizaki, C. V. Kalaghatgi, V. Kalogera, B. Kamai, M. Kamiizumi,
N. Kanda, S. Kandhasamy, G. Kang, J. B. Kanner, Y. Kao, S. J. Kapadia, D. P. Kapasi, S. Karat, C. Karathanasis,
S. Karki, R. Kashyap, M. Kasprzack, W. Kastaun, S. Katsanevas, E. Katsavounidis, W. Katzman, T. Kaur, K. Kawabe,
K. Kawaguchi, N. Kawai, T. Kawasaki, F. K\'ef\'elian, D. Keitel, J. S. Key, S. Khadka, F. Y. Khalili, S. Khan,
E. A. Khazanov, N. Khetan, M. Khursheed, N. Kijbunchoo, C. Kim, J. C. Kim, J. Kim, K. Kim, W. S. Kim, Y.-M. Kim,
C. Kimball, N. Kimura, M. Kinley-Hanlon, R. Kirchhoff, J. S. Kissel, N. Kita, H. Kitazawa, L. Kleybolte, S. Klimenko,
A. M. Knee, T. D. Knowles, E. Knyazev, P. Koch, G. Koekoek, Y. Kojima, K. Kokeyama, S. Koley, P. Kolitsidou,
M. Kolstein, K. Komori, V. Kondrashov, A. K. H. Kong, A. Kontos, N. Koper, M. Korobko, K. Kotake, M. Kovalam,
D. B. Kozak, C. Kozakai, R. Kozu, V. Kringel, N. V. Krishnendu, A. Kr\'olak, G. Kuehn, F. Kuei, P. Kuijer, A. Kumar,
P. Kumar, Rahul Kumar, Rakesh Kumar, J. Kume, K. Kuns, C. Kuo, H-S. Kuo, Y. Kuromiya, S. Kuroyanagi, K. Kusayanagi,
S. Kuwahara, K. Kwak, P. Lagabbe, D. Laghi, E. Lalande, T. L. Lam, A. Lamberts, M. Landry, P. Landry, B. B. Lane, R. N. Lang,
J. Lange, B. Lantz, I. La Rosa, A. Lartaux-Vollard, P. D. Lasky, M. Laxen, A. Lazzarini, C. Lazzaro, P. Leaci,
S. Leavey, Y. K. Lecoeuche, H. K. Lee, H. M. Lee, H. W. Lee, J. Lee, K. Lee, R. Lee, J. Lehmann, A. Lema{\^i}tre,
M. Leonardi, N. Leroy, N. Letendre, C. Levesque, Y. Levin, J. N. Leviton, K. Leyde, A. K. Y. Li, B. Li, J. Li, K. L. Li,
T. G. F. Li, X. Li, C-Y. Lin, F-K. Lin, F-L. Lin, H. L. Lin, L. C.-C. Lin, F. Linde, S. D. Linker, J. N. Linley,
T. B. Littenberg, G. C. Liu, J. Liu, K. Liu, X. Liu, F. Llamas, M. Llorens-Monteagudo, R. K. L. Lo, A. Lockwood,
L. T. London, A. Longo, D. Lopez, M. Lopez Portilla, M. Lorenzini, V. Loriette, M. Lormand, G. Losurdo, T. P. Lott,
J. D. Lough, C. O. Lousto, G. Lovelace, J. F. Lucaccioni, H. L\"uck, D. Lumaca, A. P. Lundgren, L.-W. Luo, J. E. Lynam,
R. Macas, M. MacInnis, D. M. Macleod, I. A. O. MacMillan, A. Macquet, I. Maga\~na Hernandez, C. Magazz\`u, R. M. Magee,
R. Maggiore, M. Magnozzi, S. Mahesh, E. Majorana, C. Makarem, I. Maksimovic, S. Maliakal, A. Malik, N. Man, V. Mandic,
V. Mangano, J. L. Mango, G. L. Mansell, M. Manske, M. Mantovani, M. Mapelli, F. Marchesoni, M. Marchio, F. Marion,
Z. Mark, S. M\'arka, Z. M\'arka, C. Markakis, A. S. Markosyan, A. Markowitz, E. Maros, A. Marquina, S. Marsat,
F. Martelli, I. W. Martin, R. M. Martin, M. Martinez, V. A. Martinez, V. Martinez, K. Martinovic, D. V. Martynov,
E. J. Marx, H. Masalehdan, K. Mason, E. Massera, A. Masserot, T. J. Massinger, M. Masso-Reid, S. Mastrogiovanni,
A. Matas, M. Mateu-Lucena, F. Matichard, M. Matiushechkina, N. Mavalvala, J. J. McCann, R. McCarthy, D. E. McClelland,
P. K. McClincy, S. McCormick, L. McCuller, G. I. McGhee, S. C. McGuire, C. McIsaac, J. McIver, T. McRae,
S. T. McWilliams, D. Meacher, M. Mehmet, A. K. Mehta, Q. Meijer, A. Melatos, D. A. Melchor, G. Mendell,
A. Menendez-Vazquez, C. S. Menoni, R. A. Mercer, L. Mereni, K. Merfeld, E. L. Merilh, J. D. Merritt, M. Merzougui,
S. Meshkov, C. Messenger, C. Messick, P. M. Meyers, F. Meylahn, A. Mhaske, A. Miani, H. Miao, I. Michaloliakos,
C. Michel, Y. Michimura, H. Middleton, L. Milano, A. L. Miller, A. Miller, B. Miller, S. Miller, M. Millhouse, J. C. Mills,
E. Milotti, O. Minazzoli, Y. Minenkov, N. Mio, Ll. M. Mir, M. Miravet-Ten\'es, C. Mishra, T. Mishra, T. Mistry,
S. Mitra, V. P. Mitrofanov, G. Mitselmakher, R. Mittleman, O. Miyakawa, A. Miyamoto, Y. Miyazaki, K. Miyo, S. Miyoki,
Geoffrey Mo, E. Moguel, K. Mogushi, S. R. P. Mohapatra, S. R. Mohite, I. Molina, M. Molina-Ruiz, M. Mondin, M. Montani,
C. J. Moore, D. Moraru, F. Morawski, A. More, C. Moreno, G. Moreno, Y. Mori, S. Morisaki, Y. Moriwaki, B. Mours,
C. M. Mow-Lowry, S. Mozzon, F. Muciaccia, Arunava Mukherjee, D. Mukherjee, Soma Mukherjee, Subroto Mukherjee, Suvodip
Mukherjee, N. Mukund, A. Mullavey, J. Munch, E. A. Mu\~niz, P. G. Murray, R. Musenich, S. Muusse, S. L. Nadji,
K. Nagano, S. Nagano, A. Nagar, K. Nakamura, H. Nakano, M. Nakano, R. Nakashima, Y. Nakayama, V. Napolano,
I. Nardecchia, T. Narikawa, L. Naticchioni, B. Nayak, R. K. Nayak, R. Negishi, B. F. Neil, J. Neilson, G. Nelemans,
T. J. N. Nelson, M. Nery, P. Neubauer, A. Neunzert, K. Y. Ng, S. W. S. Ng, C. Nguyen, P. Nguyen, T. Nguyen, L. Nguyen
Quynh, W.-T. Ni, S. A. Nichols, A. Nishizawa, S. Nissanke, E. Nitoglia, F. Nocera, M. Norman, C. North, S. Nozaki,
L. K. Nuttall, J. Oberling, B. D. O'Brien, Y. Obuchi, J. O'Dell, E. Oelker, W. Ogaki, G. Oganesyan, J. J. Oh, K. Oh,
S. H. Oh, M. Ohashi, N. Ohishi, M. Ohkawa, F. Ohme, H. Ohta, M. A. Okada, Y. Okutani, K. Okutomi, C. Olivetto,
K. Oohara, C. Ooi, R. Oram, B. O'Reilly, R. G. Ormiston, N. D. Ormsby, L. F. Ortega, R. O'Shaughnessy, E. O'Shea,
S. Oshino, S. Ossokine, C. Osthelder, S. Otabe, D. J. Ottaway, H. Overmier, A. E. Pace, G. Pagano, M. A. Page,
G. Pagliaroli, A. Pai, S. A. Pai, J. R. Palamos, O. Palashov, C. Palomba, H. Pan, K. Pan, P. K. Panda, H. Pang,
P. T. H. Pang, C. Pankow, F. Pannarale, B. C. Pant, F. H. Panther, F. Paoletti, A. Paoli, A. Paolone, A. Parisi,
H. Park, J. Park, W. Parker, D. Pascucci, A. Pasqualetti, R. Passaquieti, D. Passuello, M. Patel, M. Pathak,
B. Patricelli, A. S. Patron, S. Paul, E. Payne, M. Pedraza, M. Pegoraro, A. Pele, F. E. Pe\~na Arellano, S. Penn,
A. Perego, A. Pereira, T. Pereira, C. J. Perez, C. P\'erigois, C. C. Perkins, A. Perreca, S. Perri\`es, J. Petermann,
D. Petterson, H. P. Pfeiffer, K. A. Pham, K. S. Phukon, O. J. Piccinni, M. Pichot, M. Piendibene, F. Piergiovanni,
L. Pierini, V. Pierro, G. Pillant, M. Pillas, F. Pilo, L. Pinard, I. M. Pinto, M. Pinto, K. Piotrzkowski, M. Pirello,
M. D. Pitkin, E. Placidi, L. Planas, W. Plastino, C. Pluchar, R. Poggiani, E. Polini, D. Y. T. Pong, S. Ponrathnam,
P. Popolizio, E. K. Porter, R. Poulton, J. Powell, M. Pracchia, T. Pradier, A. K. Prajapati, K. Prasai, R. Prasanna,
G. Pratten, M. Principe, G. A. Prodi, L. Prokhorov, P. Prosposito, L. Prudenzi, A. Puecher, M. Punturo, F. Puosi,
P. Puppo, M. P\"urrer, H. Qi, V. Quetschke, R. Quitzow-James, F. J. Raab, G. Raaijmakers, H. Radkins, N. Radulesco,
P. Raffai, S. X. Rail, S. Raja, C. Rajan, K. E. Ramirez, T. D. Ramirez, A. Ramos-Buades, J. Rana, P. Rapagnani,
U. D. Rapol, A. Ray, V. Raymond, N. Raza, M. Razzano, J. Read, L. A. Rees, T. Regimbau, L. Rei, S. Reid, S. W. Reid,
D. H. Reitze, P. Relton, A. Renzini, P. Rettegno, M. Rezac, F. Ricci, D. Richards, J. W. Richardson, L. Richardson,
G. Riemenschneider, K. Riles, S. Rinaldi, K. Rink, M. Rizzo, N. A. Robertson, R. Robie, F. Robinet, A. Rocchi,
S. Rodriguez, L. Rolland, J. G. Rollins, M. Romanelli, R. Romano, C. L. Romel, A. Romero-Rodr\'iguez, I. M. Romero-Shaw,
J. H. Romie, S. Ronchini, L. Rosa, C. A. Rose, D. Rosi\'nska, M. P. Ross, S. Rowan, S. J. Rowlinson, S. Roy, Santosh
Roy, Soumen Roy, D. Rozza, P. Ruggi, K. Ryan, S. Sachdev, T. Sadecki, J. Sadiq, N. Sago, S. Saito, Y. Saito, K. Sakai,
Y. Sakai, M. Sakellariadou, Y. Sakuno, O. S. Salafia, L. Salconi, M. Saleem, F. Salemi, A. Samajdar, E. J. Sanchez,
J. H. Sanchez, L. E. Sanchez, N. Sanchis-Gual, J. R. Sanders, A. Sanuy, T. R. Saravanan, N. Sarin, B. Sassolas,
H. Satari, B. S. Sathyaprakash, S. Sato, T. Sato, O. Sauter, R. L. Savage, T. Sawada, D. Sawant, H. L. Sawant, S. Sayah,
D. Schaetzl, M. Scheel, J. Scheuer, M. Schiworski, P. Schmidt, S. Schmidt, R. Schnabel, M. Schneewind,
R. M. S. Schofield, A. Sch\"onbeck, B. W. Schulte, B. F. Schutz, E. Schwartz, J. Scott, S. M. Scott, M. Seglar-Arroyo,
T. Sekiguchi, Y. Sekiguchi, D. Sellers, A. S. Sengupta, D. Sentenac, E. G. Seo, V. Sequino, A. Sergeev, Y. Setyawati,
T. Shaffer, M. S. Shahriar, B. Shams, L. Shao, A. Sharma, P. Sharma, P. Shawhan, N. S. Shcheblanov, S. Shibagaki,
M. Shikauchi, R. Shimizu, T. Shimoda, K. Shimode, H. Shinkai, T. Shishido, A. Shoda, D. H. Shoemaker, D. M. Shoemaker,
S. ShyamSundar, M. Sieniawska, D. Sigg, L. P. Singer, D. Singh, N. Singh, A. Singha, A. M. Sintes, V. Sipala,
V. Skliris, B. J. J. Slagmolen, T. J. Slaven-Blair, J. Smetana, J. R. Smith, R. J. E. Smith, J. Soldateschi,
S. N. Somala, K. Somiya, E. J. Son, K. Soni, S. Soni, V. Sordini, F. Sorrentino, N. Sorrentino, H. Sotani, R. Soulard,
T. Souradeep, E. Sowell, V. Spagnuolo, A. P. Spencer, M. Spera, R. Srinivasan, A. K. Srivastava, V. Srivastava,
K. Staats, C. Stachie, D. A. Steer, J. Steinlechner, S. Steinlechner, D. J. Stops, M. Stover, K. A. Strain,
L. C. Strang, G. Stratta, A. Strunk, R. Sturani, A. L. Stuver, S. Sudhagar, V. Sudhir, R. Sugimoto, H. G. Suh,
T. Z. Summerscales, H. Sun, L. Sun, S. Sunil, A. Sur, J. Suresh, P. J. Sutton, Takamasa Suzuki, Toshikazu Suzuki,
B. L. Swinkels, M. J. Szczepa\'nczyk, P. Szewczyk, M. Tacca, H. Tagoshi, S. C. Tait, H. Takahashi, R. Takahashi,
A. Takamori, S. Takano, H. Takeda, M. Takeda, C. J. Talbot, C. Talbot, H. Tanaka, Kazuyuki Tanaka, Kenta Tanaka, Taiki
Tanaka, Takahiro Tanaka, A. J. Tanasijczuk, S. Tanioka, D. B. Tanner, D. Tao, L. Tao, E. N. Tapia San Mart\'in,
C. Taranto, J. D. Tasson, S. Telada, R. Tenorio, J. E. Terhune, L. Terkowski, M. P. Thirugnanasambandam, M. Thomas,
P. Thomas, J. E. Thompson, S. R. Thondapu, K. A. Thorne, E. Thrane, Shubhanshu Tiwari, Srishti Tiwari, V. Tiwari,
A. M. Toivonen, K. Toland, A. E. Tolley, T. Tomaru, Y. Tomigami, T. Tomura, M. Tonelli, A. Torres-Forn\'e, C. I. Torrie,
I. Tosta e Melo, D. T\"oyr\"a, A. Trapananti, F. Travasso, G. Traylor, M. Trevor, M. C. Tringali, A. Tripathee,
L. Troiano, A. Trovato, L. Trozzo, R. J. Trudeau, D. S. Tsai, D. Tsai, K. W. Tsang, T. Tsang, J-S. Tsao, M. Tse, R. Tso,
K. Tsubono, S. Tsuchida, L. Tsukada, D. Tsuna, T. Tsutsui, T. Tsuzuki, K. Turbang, M. Turconi, D. Tuyenbayev,
A. S. Ubhi, N. Uchikata, T. Uchiyama, R. P. Udall, A. Ueda, T. Uehara, K. Ueno, G. Ueshima, C. S. Unnikrishnan,
F. Uraguchi, A. L. Urban, T. Ushiba, A. Utina, H. Vahlbruch, G. Vajente, A. Vajpeyi, G. Valdes, M. Valentini, V. Valsan,
N. van Bakel, M. van Beuzekom, J. F. J. van den Brand, C. Van Den Broeck, D. C. Vander-Hyde, L. van der Schaaf,
J. V. van Heijningen, J. Vanosky, M. H. P. M. van  Putten, N. van Remortel, M. Vardaro, A. F. Vargas, V. Varma,
M. Vas\'uth, A. Vecchio, G. Vedovato, J. Veitch, P. J. Veitch, J. Venneberg, G. Venugopalan, D. Verkindt, P. Verma,
Y. Verma, D. Veske, F. Vetrano, A. Vicer\'e, S. Vidyant, A. D. Viets, A. Vijaykumar, V. Villa-Ortega, J.-Y. Vinet,
A. Virtuoso, S. Vitale, T. Vo, H. Vocca, E. R. G. von Reis, J. S. A. von Wrangel, C. Vorvick, S. P. Vyatchanin,
L. E. Wade, M. Wade, K. J. Wagner, R. C. Walet, M. Walker, G. S. Wallace, L. Wallace, S. Walsh, J. Wang, J. Z. Wang,
W. H. Wang, R. L. Ward, J. Warner, M. Was, T. Washimi, N. Y. Washington, J. Watchi, B. Weaver, S. A. Webster,
M. Weinert, A. J. Weinstein, R. Weiss, C. M. Weller, F. Wellmann, L. Wen, P. We{\ss}els, K. Wette, J. T. Whelan,
D. D. White, B. F. Whiting, C. Whittle, D. Wilken, D. Williams, M. J. Williams, A. R. Williamson, J. L. Willis,
B. Willke, D. J. Wilson, W. Winkler, C. C. Wipf, T. Wlodarczyk, G. Woan, J. Woehler, J. K. Wofford, I. C. F. Wong,
C. Wu, D. S. Wu, H. Wu, S. Wu, D. M. Wysocki, L. Xiao, W-R. Xu, T. Yamada, H. Yamamoto, Kazuhiro Yamamoto, Kohei
Yamamoto, T. Yamamoto, K. Yamashita, R. Yamazaki, F. W. Yang, L. Yang, Y. Yang, Yang Yang, Z. Yang, M. J. Yap,
D. W. Yeeles, A. B. Yelikar, M. Ying, K. Yokogawa, J. Yokoyama, T. Yokozawa, J. Yoo, T. Yoshioka, Hang Yu, Haocun Yu,
H. Yuzurihara, A. Zadro\.zny, M. Zanolin, S. Zeidler, T. Zelenova, J.-P. Zendri, M. Zevin, M. Zhan, H. Zhang, J. Zhang,
L. Zhang, T. Zhang, Y. Zhang, C. Zhao, G. Zhao, Y. Zhao, Yue Zhao, R. Zhou, Z. Zhou, X. J. Zhu, Z.-H. Zhu,
A. B. Zimmerman, Y. Zlochower, M. E. Zucker, J. Zweizig

